Auxiliary Nodes for BP Decoding of Quantum LDPC Codes

Many recently proposed Calderbank-Shor-Steane (CSS) quantum low-density parity-check (QLDPC) codes have sparse decoding graphs, enabling syndrome-based belief propagation (BP) decoding at low complexity. Their construction, however, often results in properties that impair BP performance, such as short cycles and degeneracy. In this work, we propose a general framework for introducing auxiliary variable nodes (AVNs) and auxiliary check nodes (ACNs) into the decoding graph of CSS codes, compatible with the standard stabilizer measurement framework. This provides an additional degree of freedom in the design of the decoding graph itself and can be used to tackle the aforementioned shortcomings. We show that recently proposed techniques, 4-cycle removal and subcode ensemble decoding, can be interpreted as instances of this framework. For 4-cycle removal, we find that the gains depend strongly on the BP iteration count and check-node message scaling. Building on this framework, we further propose a graph-derived subcode ensemble decoder and demonstrate under circuit-level noise that it substantially reduces the per-round logical error rate compared with BP on the corresponding 4-cycle-free decoding graph.

==> plot_data/72_12_p_sweep_r6_it20_original_bp.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.001,0.005234695494487962,0.031,7000,217
0.0017777777777777779,0.015956474880861382,0.092,3000,276
0.0025555555555555557,0.037312104263634294,0.204,1000,204
0.0033333333333333335,0.07216636287500033,0.362,1000,362
0.004111111111111111,0.10910128185966073,0.5,1000,500
0.004888888888888889,0.18090459334207776,0.698,1000,698
0.005666666666666667,0.2371993794249404,0.803,1000,803
0.0064444444444444445,0.3343388533425108,0.913,1000,913
0.007222222222222223,0.42806763422686145,0.965,1000,965
0.008,0.47899926904130863,0.98,1000,980


==> plot_data/72_12_p_sweep_r6_it20_prior5_E24.csv <==
p,LFR,FER,num_trials,num_frame_failures,target_error_frames,reached_target,seed,num_measurement_rounds,max_iter,num_prior,ensemble_iters,ensemble_size_selected_avns,actual_branch_decoders,prior_solved_fraction,num_batches
0.001,0.00030052599953744874,0.0018018018018018018,111000,200,200,True,1,6,20,5,15,24,48,0.6232072072072072,1110
0.0017777777777777779,0.0019821832925188687,0.011834319526627219,16900,200,200,True,1,6,20,5,15,24,48,0.3170414201183432,169
0.0025555555555555557,0.010207968312953786,0.05970588235294118,3400,203,200,True,1,6,20,5,15,24,48,0.12823529411764706,34
0.0033333333333333335,0.026314428101948506,0.14785714285714285,1400,207,200,True,1,6,20,5,15,24,48,0.045714285714285714,14
0.004111111111111111,0.05932280293137926,0.30714285714285716,700,215,200,True,1,6,20,5,15,24,48,0.018571428571428572,7
0.004888888888888889,0.11902496307171484,0.5325,400,213,200,True,1,6,20,5,15,24,48,0.0,4
0.005666666666666667,0.21351668131926804,0.7633333333333333,300,229,200,True,1,6,20,5,15,24,48,0.0,3
0.0064444444444444445,0.3305670499178305,0.91,300,273,200,True,1,6,20,5,15,24,48,0.0,3
0.007222222222222223,0.4945927607715557,0.9833333333333333,300,295,200,True,1,6,20,5,15,24,48,0.0,3
0.008,0.47899926904130863,0.98,300,294,200,True,1,6,20,5,15,24,48,0.0,3


==> plot_data/72_12_p_sweep_r6_it20_remove4_bp.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.001,0.002407298439506156,0.014357142857142857,14000,201
0.0017777777777777779,0.007575357581560471,0.0446,5000,223
0.0025555555555555557,0.01932675842232001,0.1105,2000,221
0.0033333333333333335,0.04533870938453399,0.243,1000,243
0.004111111111111111,0.0778267520066317,0.385,1000,385
0.004888888888888889,0.13634289640554442,0.585,1000,585
0.005666666666666667,0.2150006275321592,0.766,1000,766
0.0064444444444444445,0.31314528608179926,0.895,1000,895
0.007222222222222223,0.41278477196323227,0.959,1000,959
0.008,0.47899926904130863,0.98,1000,980


==> plot_data/72_12_p_sweep_r6_it20_remove4_bp_osd0.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.001,0.0001355472793753698,0.0008130081300813008,246000,200
0.0017777777777777779,0.0010781707733824586,0.0064516129032258064,31000,200
0.0025555555555555557,0.004658075102781822,0.027625,8000,221
0.0033333333333333335,0.013741274079638988,0.07966666666666666,3000,239
0.004111111111111111,0.03155344613992672,0.175,2000,350
0.004888888888888889,0.06248484747098815,0.321,1000,321
0.005666666666666667,0.1029714055297083,0.479,1000,479
0.0064444444444444445,0.17644533356744718,0.688,1000,688
0.007222222222222223,0.2417851835432896,0.81,1000,810
0.008,0.31645565408268794,0.898,1000,898


==> plot_data/72_12_static_p_sweep_r6_it20_E12.csv <==
p,LFR,FER,num_trials,num_frame_failures,target_error_frames,reached_target,num_batches,seed,num_measurement_rounds,max_iter,fn_scaling,ensemble_size_selected_avns,actual_branch_decoders,selected_avns
0.001,0.000533191591260862,0.003194888178913738,62600,200,200,True,626,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.0017777777777777779,0.0031696651329832237,0.018867924528301886,10600,200,200,True,106,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.0025555555555555557,0.012744926878423879,0.07407407407407407,2700,200,200,True,27,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.0033333333333333335,0.027458321602502167,0.15384615384615385,1300,200,200,True,13,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.004111111111111111,0.054535280882164416,0.2857142857142857,700,200,200,True,7,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.004888888888888889,0.10910128185966073,0.5,400,200,200,True,4,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.005666666666666667,0.1673168223443957,0.6666666666666666,300,200,200,True,3,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.0064444444444444445,0.1673168223443957,0.6666666666666666,300,200,200,True,3,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.007222222222222223,0.1673168223443957,0.6666666666666666,300,200,200,True,3,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867
0.008,0.1673168223443957,0.6666666666666666,300,200,200,True,3,1,6,20,1.0,12,24,2870 3004 2844 3043 2933 2883 3035 2976 2886 3028 2954 2867


==> plot_data/90_8_p_sweep_r10_it20_original_bp.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.0025,0.0374083936698435,0.317,1000,317
0.0031111111111111114,0.06904029024387459,0.511,1000,511
0.0037222222222222223,0.09488734602083915,0.631,1000,631
0.004333333333333333,0.14490448488641372,0.791,1000,791
0.004944444444444444,0.20332035262019466,0.897,1000,897
0.005555555555555555,0.26995968207374543,0.957,1000,957
0.006166666666666667,0.3386794804504315,0.984,1000,984
0.006777777777777778,0.3756555565301962,0.991,1000,991
0.007388888888888889,0.4004641946690737,0.994,1000,994
0.008,0.3756555565301962,0.991,1000,991


==> plot_data/90_8_p_sweep_r10_it20_prior5_E128.csv <==
p,LFR,FER,num_trials,num_frame_failures,target_error_frames,reached_target,seed,num_measurement_rounds,max_iter,num_prior,ensemble_iters,ensemble_size_selected_avns,actual_branch_decoders,prior_solved_fraction,num_batches
0.0025,0.008389763088858082,0.0808,2500,202,200,True,1,10,20,5,15,128,256,0.0196,25
0.0031111111111111114,0.02107164635045844,0.1918181818181818,1100,211,200,True,1,10,20,5,15,128,256,0.0018181818181818182,11
0.0037222222222222223,0.04616767770950203,0.37666666666666665,600,226,200,True,1,10,20,5,15,128,256,0.0,6
0.004333333333333333,0.10584979161873942,0.6733333333333333,300,202,200,True,1,10,20,5,15,128,256,0.0,3
0.004944444444444444,0.15008973280389237,0.8033333333333333,300,241,200,True,1,10,20,5,15,128,256,0.0,3
0.005555555555555555,0.2232003902842663,0.92,300,276,200,True,1,10,20,5,15,128,256,0.0,3
0.006166666666666667,0.31325156479472016,0.9766666666666667,300,293,200,True,1,10,20,5,15,128,256,0.0,3
0.006777777777777778,1.0,1.0,200,200,200,True,1,10,20,5,15,128,256,0.0,2
0.007388888888888889,1.0,1.0,200,200,200,True,1,10,20,5,15,128,256,0.0,2
0.008,1.0,1.0,200,200,200,True,1,10,20,5,15,128,256,0.0,2


==> plot_data/90_8_p_sweep_r10_it20_remove4_bp.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.0025,0.017635757982245037,0.163,2000,326
0.0031111111111111114,0.036147430563230776,0.308,1000,308
0.0037222222222222223,0.06276139513395218,0.477,1000,477
0.004333333333333333,0.0978747854119969,0.643,1000,643
0.004944444444444444,0.1658987722730988,0.837,1000,837
0.005555555555555555,0.2335041567358659,0.93,1000,930
0.006166666666666667,0.30061582201699777,0.972,1000,972
0.006777777777777778,0.3386794804504315,0.984,1000,984
0.007388888888888889,0.4112959813475253,0.995,1000,995
0.008,1.0,1.0,1000,1000


==> plot_data/90_8_p_sweep_r10_it20_remove4_bp_osd0.csv <==
p,LFR,FER,num_trials,num_frame_failures
0.0025,0.0011161153748988628,0.011105263157894736,19000,211
0.0031111111111111114,0.004385544046107581,0.043,5000,215
0.0037222222222222223,0.01153022910713386,0.1095,2000,219
0.004333333333333333,0.025418979630475347,0.227,1000,227
0.004944444444444444,0.049325748988449325,0.397,1000,397
0.005555555555555555,0.08664810008631241,0.596,1000,596
0.006166666666666667,0.13445191410653334,0.764,1000,764
0.006777777777777778,0.18086800276037296,0.864,1000,864
0.007388888888888889,0.2313418264192103,0.928,1000,928
0.008,0.2934609510842545,0.969,1000,969


==> plot_data/remove4_p0p001_r6_it100_s08.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,100,0.8,0,15480,15480,9036,0.0304,0.005132063012116217,10000,304,300,0.0,288,2592
0.001,100,0.8,67,11793,11793,8701,0.040875,0.006931510239898464,8000,327,300,0.06666666666666667,355,2659
0.001,100,0.8,134,7926,7926,8366,0.0525,0.008947785165414834,6000,315,300,0.13333333333333333,422,2726
0.001,100,0.8,202,4066,4066,8026,0.0648,0.011103705168493794,5000,324,300,0.2,490,2794
0.001,100,0.8,269,1514,1514,7793,0.075,0.012909537991917963,5000,375,300,0.26666666666666666,557,2861
0.001,100,0.8,336,1380,1380,7860,0.052333333333333336,0.008918732700268106,6000,314,300,0.3333333333333333,624,2928
0.001,100,0.8,403,1246,1246,7927,0.029454545454545455,0.004970446454983679,11000,324,300,0.4,691,2995
0.001,100,0.8,470,1112,1112,7994,0.011370370370370371,0.0019041027678455835,27000,307,300,0.4666666666666667,758,3062
0.001,100,0.8,538,976,976,8062,0.007575,0.0012665033113226087,40000,303,300,0.5333333333333333,826,3130
0.001,100,0.8,605,788,788,8129,0.007947368421052632,0.0013289689838028584,38000,302,300,0.6,893,3197
0.001,100,0.8,672,642,642,8196,0.0088,0.0014720735464343049,35000,308,300,0.6666666666666666,960,3264
0.001,100,0.8,739,496,496,8263,0.00877142857142857,0.001467276494597658,35000,307,300,0.7333333333333333,1027,3331
0.001,100,0.8,806,350,350,8330,0.0086,0.001438496603086592,35000,301,300,0.8,1094,3398
0.001,100,0.8,874,202,202,8398,0.0095625,0.001600137459247808,32000,306,300,0.8666666666666667,1162,3466
0.001,100,0.8,941,87,87,8465,0.010928571428571428,0.0018297784010549156,28000,306,300,0.9333333333333333,1229,3533
0.001,100,0.8,1008,0,0.5,8532,0.010333333333333333,0.0017296845162824148,30000,310,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it100_s09.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,100,0.9,0,15480,15480,9036,0.0155,0.002600177151899863,20000,310,300,0.0,288,2592
0.001,100,0.9,67,11793,11793,8701,0.0189375,0.003181446929376719,16000,303,300,0.06666666666666667,355,2659
0.001,100,0.9,134,7926,7926,8366,0.017764705882352943,0.002982940878744844,17000,302,300,0.13333333333333333,422,2726
0.001,100,0.9,202,4066,4066,8026,0.021266666666666666,0.003576266595317623,15000,319,300,0.2,490,2794
0.001,100,0.9,269,1514,1514,7793,0.024923076923076923,0.004197651069093311,13000,324,300,0.26666666666666666,557,2861
0.001,100,0.9,336,1380,1380,7860,0.022571428571428572,0.003797780537343587,14000,316,300,0.3333333333333333,624,2928
0.001,100,0.9,403,1246,1246,7927,0.0103,0.001724080742249945,30000,309,300,0.4,691,2995
0.001,100,0.9,470,1112,1112,7994,0.004838709677419355,0.0008080823477527588,62000,300,300,0.4666666666666667,758,3062
0.001,100,0.9,538,976,976,8062,0.003103092783505155,0.000517852094834903,97000,301,300,0.5333333333333333,826,3130
0.001,100,0.9,605,788,788,8129,0.00303,0.0005056387455928402,100000,303,300,0.6,893,3197
0.001,100,0.9,672,642,642,8196,0.002830188679245283,0.0004722553249791872,106000,300,300,0.6666666666666666,960,3264
0.001,100,0.9,739,496,496,8263,0.0030404040404040404,0.0005073771504486846,99000,301,300,0.7333333333333333,1027,3331
0.001,100,0.9,806,350,350,8330,0.0033932584269662923,0.0005663443306616056,89000,302,300,0.8,1094,3398
0.001,100,0.9,874,202,202,8398,0.0036144578313253013,0.0006033188910820053,83000,300,300,0.8666666666666667,1162,3466
0.001,100,0.9,941,87,87,8465,0.003630952380952381,0.0006060763096317201,84000,305,300,0.9333333333333333,1229,3533
0.001,100,0.9,1008,0,0.5,8532,0.0035833333333333333,0.0005981158657759611,84000,301,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it100_s10.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,100,1.0,0,15480,15480,9036,0.011555555555555555,0.00193526492663465,27000,312,300,0.0,288,2592
0.001,100,1.0,67,11793,11793,8701,0.0122,0.002043747178125055,25000,305,300,0.06666666666666667,355,2659
0.001,100,1.0,134,7926,7926,8366,0.016421052631578947,0.002755757995328678,19000,312,300,0.13333333333333333,422,2726
0.001,100,1.0,202,4066,4066,8026,0.022785714285714284,0.003834184119347994,14000,319,300,0.2,490,2794
0.001,100,1.0,269,1514,1514,7793,0.027636363636363636,0.004660013785349193,11000,304,300,0.26666666666666666,557,2861
0.001,100,1.0,336,1380,1380,7860,0.018058823529411766,0.0030327043970884704,17000,307,300,0.3333333333333333,624,2928
0.001,100,1.0,403,1246,1246,7927,0.010166666666666666,0.0017016672188048254,30000,305,300,0.4,691,2995
0.001,100,1.0,470,1112,1112,7994,0.0058823529411764705,0.0009828037529251432,51000,300,300,0.4666666666666667,758,3062
0.001,100,1.0,538,976,976,8062,0.004661538461538462,0.000778436413619743,65000,303,300,0.5333333333333333,826,3130
0.001,100,1.0,605,788,788,8129,0.004136986301369863,0.0006906892482431148,73000,302,300,0.6,893,3197
0.001,100,1.0,672,642,642,8196,0.00423943661971831,0.0007078241259619311,71000,301,300,0.6666666666666666,960,3264
0.001,100,1.0,739,496,496,8263,0.003810126582278481,0.0006360315802237393,79000,301,300,0.7333333333333333,1027,3331
0.001,100,1.0,806,350,350,8330,0.0034545454545454545,0.000576588071581563,88000,304,300,0.8,1094,3398
0.001,100,1.0,874,202,202,8398,0.003125,0.0005215127997230118,96000,300,300,0.8666666666666667,1162,3466
0.001,100,1.0,941,87,87,8465,0.002850467289719626,0.0004756431139849582,107000,305,300,0.9333333333333333,1229,3533
0.001,100,1.0,1008,0,0.5,8532,0.0028666666666666667,0.00047834945856972677,105000,301,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it100_s11.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,100,1.1,0,15480,15480,9036,0.0034597701149425286,0.000577461364967724,87000,301,300,0.0,288,2592
0.001,100,1.1,67,11793,11793,8701,0.0034827586206896553,0.0005813039011947074,87000,303,300,0.06666666666666667,355,2659
0.001,100,1.1,134,7926,7926,8366,0.004455882352941177,0.0007440296369075616,68000,303,300,0.13333333333333333,422,2726
0.001,100,1.1,202,4066,4066,8026,0.005224137931034482,0.0008725909794854436,58000,303,300,0.2,490,2794
0.001,100,1.1,269,1514,1514,7793,0.006840909090909091,0.0011434150312622515,44000,301,300,0.26666666666666666,557,2861
0.001,100,1.1,336,1380,1380,7860,0.005016666666666667,0.0008378641927082597,60000,301,300,0.3333333333333333,624,2928
0.001,100,1.1,403,1246,1246,7927,0.005066666666666666,0.000846232700198235,60000,304,300,0.4,691,2995
0.001,100,1.1,470,1112,1112,7994,0.004263888888888889,0.0007119139999371971,72000,307,300,0.4666666666666667,758,3062
0.001,100,1.1,538,976,976,8062,0.007238095238095238,0.0012100035780974183,42000,304,300,0.5333333333333333,826,3130
0.001,100,1.1,605,788,788,8129,0.006586956521739131,0.0011008513277653842,46000,303,300,0.6,893,3197
0.001,100,1.1,672,642,642,8196,0.006630434782608696,0.0011081378554378407,46000,305,300,0.6666666666666666,960,3264
0.001,100,1.1,739,496,496,8263,0.008388888888888888,0.0014030603972451372,36000,302,300,0.7333333333333333,1027,3331
0.001,100,1.1,806,350,350,8330,0.006886363636363637,0.0011510343942801038,44000,303,300,0.8,1094,3398
0.001,100,1.1,874,202,202,8398,0.008105263157894737,0.0013554620939371098,38000,308,300,0.8666666666666667,1162,3466
0.001,100,1.1,941,87,87,8465,0.007309523809523809,0.001221980985287141,42000,307,300,0.9333333333333333,1229,3533
0.001,100,1.1,1008,0,0.5,8532,0.007285714285714286,0.0012179884364271754,42000,306,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it100_s12.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,100,1.2,0,15480,15480,9036,0.003157894736842105,0.0005270096496895471,95000,300,300,0.0,288,2592
0.001,100,1.2,67,11793,11793,8701,0.003157894736842105,0.0005270096496895471,95000,300,300,0.06666666666666667,355,2659
0.001,100,1.2,134,7926,7926,8366,0.004357142857142857,0.0007275123790327909,70000,305,300,0.13333333333333333,422,2726
0.001,100,1.2,202,4066,4066,8026,0.004441176470588236,0.000741569533259212,68000,302,300,0.2,490,2794
0.001,100,1.2,269,1514,1514,7793,0.00531578947368421,0.0008879336456648623,57000,303,300,0.26666666666666666,557,2861
0.001,100,1.2,336,1380,1380,7860,0.005865384615384615,0.0009799617806580674,52000,305,300,0.3333333333333333,624,2928
0.001,100,1.2,403,1246,1246,7927,0.00616,0.001029311740995742,50000,308,300,0.4,691,2995
0.001,100,1.2,470,1112,1112,7994,0.006,0.0010025092058050245,51000,306,300,0.4666666666666667,758,3062
0.001,100,1.2,538,976,976,8062,0.007357142857142857,0.0012299663224143442,42000,309,300,0.5333333333333333,826,3130
0.001,100,1.2,605,788,788,8129,0.0095625,0.001600137459247808,32000,306,300,0.6,893,3197
0.001,100,1.2,672,642,642,8196,0.00909090909090909,0.0015209228166961353,33000,300,300,0.6666666666666666,960,3264
0.001,100,1.2,739,496,496,8263,0.011111111111111112,0.0018604839165260456,27000,300,300,0.7333333333333333,1027,3331
0.001,100,1.2,806,350,350,8330,0.01107142857142857,0.0018538084026988866,28000,310,300,0.8,1094,3398
0.001,100,1.2,874,202,202,8398,0.012666666666666666,0.0021223401149826904,24000,304,300,0.8666666666666667,1162,3466
0.001,100,1.2,941,87,87,8465,0.01275,0.0021363778253520316,24000,306,300,0.9333333333333333,1229,3533
0.001,100,1.2,1008,0,0.5,8532,0.014857142857142857,0.0024916599316758825,21000,312,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it20_s08.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,20,0.8,0,15480,15480,9036,0.03388888888888889,0.00572959449360777,9000,305,300,0.0,288,2592
0.001,20,0.8,67,11793,11793,8701,0.04225,0.007168928985807899,8000,338,300,0.06666666666666667,355,2659
0.001,20,0.8,134,7926,7926,8366,0.041,0.006953082037557401,8000,328,300,0.13333333333333333,422,2726
0.001,20,0.8,202,4066,4066,8026,0.038,0.006436004347869617,9000,342,300,0.2,490,2794
0.001,20,0.8,269,1514,1514,7793,0.0385,0.006522090560009186,8000,308,300,0.26666666666666666,557,2861
0.001,20,0.8,336,1380,1380,7860,0.035777777777777776,0.006053849486418961,9000,322,300,0.3333333333333333,624,2928
0.001,20,0.8,403,1246,1246,7927,0.022357142857142857,0.0037613836054883887,14000,313,300,0.4,691,2995
0.001,20,0.8,470,1112,1112,7994,0.014380952380952381,0.002411314844650736,21000,302,300,0.4666666666666667,758,3062
0.001,20,0.8,538,976,976,8062,0.00967741935483871,0.0016194455958702392,31000,300,300,0.5333333333333333,826,3130
0.001,20,0.8,605,788,788,8129,0.010344827586206896,0.0017316168886249983,29000,300,300,0.6,893,3197
0.001,20,0.8,672,642,642,8196,0.012833333333333334,0.0021504165231869266,24000,308,300,0.6666666666666666,960,3264
0.001,20,0.8,739,496,496,8263,0.011653846153846154,0.001951806818181856,26000,303,300,0.7333333333333333,1027,3331
0.001,20,0.8,806,350,350,8330,0.013818181818181818,0.0023164032544319424,22000,304,300,0.8,1094,3398
0.001,20,0.8,874,202,202,8398,0.016736842105263158,0.002809127947983714,19000,318,300,0.8666666666666667,1162,3466
0.001,20,0.8,941,87,87,8465,0.014619047619047618,0.002451483343665184,21000,307,300,0.9333333333333333,1229,3533
0.001,20,0.8,1008,0,0.5,8532,0.0159,0.002667728783203094,20000,318,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it20_s09.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,20,0.9,0,15480,15480,9036,0.0322,0.005440119434239388,10000,322,300,0.0,288,2592
0.001,20,0.9,67,11793,11793,8701,0.030090909090909092,0.005079212386689846,11000,331,300,0.06666666666666667,355,2659
0.001,20,0.9,134,7926,7926,8366,0.02809090909090909,0.0047375765744616105,11000,309,300,0.13333333333333333,422,2726
0.001,20,0.9,202,4066,4066,8026,0.025416666666666667,0.004281682307559875,12000,305,300,0.2,490,2794
0.001,20,0.9,269,1514,1514,7793,0.029545454545454545,0.004985980806022305,11000,325,300,0.26666666666666666,557,2861
0.001,20,0.9,336,1380,1380,7860,0.028272727272727272,0.0047686101544259785,11000,311,300,0.3333333333333333,624,2928
0.001,20,0.9,403,1246,1246,7927,0.01764705882352941,0.0029630389482651065,17000,300,300,0.4,691,2995
0.001,20,0.9,470,1112,1112,7994,0.013434782608695652,0.002251768595158521,23000,309,300,0.4666666666666667,758,3062
0.001,20,0.9,538,976,976,8062,0.009121212121212122,0.0015260119696021146,33000,301,300,0.5333333333333333,826,3130
0.001,20,0.9,605,788,788,8129,0.007692307692307693,0.00128617984311441,39000,300,300,0.6,893,3197
0.001,20,0.9,672,642,642,8196,0.007525,0.0012581171819630033,40000,301,300,0.6666666666666666,960,3264
0.001,20,0.9,739,496,496,8263,0.007261904761904762,0.0012139959673651557,42000,305,300,0.7333333333333333,1027,3331
0.001,20,0.9,806,350,350,8330,0.007973684210526315,0.0013333842581289002,38000,303,300,0.8,1094,3398
0.001,20,0.9,874,202,202,8398,0.00776923076923077,0.0012990835392369116,39000,303,300,0.8666666666666667,1162,3466
0.001,20,0.9,941,87,87,8465,0.006909090909090909,0.0011548441847695212,44000,304,300,0.9333333333333333,1229,3533
0.001,20,0.9,1008,0,0.5,8532,0.007463414634146341,0.0012477884089439062,41000,306,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it20_s10.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,20,1.0,0,15480,15480,9036,0.0327,0.00552577539294119,10000,327,300,0.0,288,2592
0.001,20,1.0,67,11793,11793,8701,0.04371428571428571,0.007422077046786102,7000,306,300,0.06666666666666667,355,2659
0.001,20,1.0,134,7926,7926,8366,0.051166666666666666,0.00871548457974114,6000,307,300,0.13333333333333333,422,2726
0.001,20,1.0,202,4066,4066,8026,0.0684,0.0117391753320929,5000,342,300,0.2,490,2794
0.001,20,1.0,269,1514,1514,7793,0.0672,0.011527124917467657,5000,336,300,0.26666666666666666,557,2861
0.001,20,1.0,336,1380,1380,7860,0.042375,0.0071905265901408555,8000,339,300,0.3333333333333333,624,2928
0.001,20,1.0,403,1246,1246,7927,0.033555555555555554,0.005672427874945041,9000,302,300,0.4,691,2995
0.001,20,1.0,470,1112,1112,7994,0.018,0.0030227506998137255,17000,306,300,0.4666666666666667,758,3062
0.001,20,1.0,538,976,976,8062,0.014090909090909091,0.002362393233131921,22000,310,300,0.5333333333333333,826,3130
0.001,20,1.0,605,788,788,8129,0.01626315789473684,0.002729078373511662,19000,309,300,0.6,893,3197
0.001,20,1.0,672,642,642,8196,0.016777777777777777,0.0028160473209535297,18000,302,300,0.6666666666666666,960,3264
0.001,20,1.0,739,496,496,8263,0.014619047619047618,0.002451483343665184,21000,307,300,0.7333333333333333,1027,3331
0.001,20,1.0,806,350,350,8330,0.014857142857142857,0.0024916599316758825,21000,312,300,0.8,1094,3398
0.001,20,1.0,874,202,202,8398,0.015789473684210527,0.0026490609135013665,19000,300,300,0.8666666666666667,1162,3466
0.001,20,1.0,941,87,87,8465,0.016666666666666666,0.002797266724234082,18000,300,300,0.9333333333333333,1229,3533
0.001,20,1.0,1008,0,0.5,8532,0.013956521739130435,0.002339730179750199,23000,321,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it20_s11.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,20,1.1,0,15480,15480,9036,0.02909090909090909,0.0049083211738761845,11000,320,300,0.0,288,2592
0.001,20,1.1,67,11793,11793,8701,0.041125,0.006974656178474148,8000,329,300,0.06666666666666667,355,2659
0.001,20,1.1,134,7926,7926,8366,0.04342857142857143,0.007372656950187739,7000,304,300,0.13333333333333333,422,2726
0.001,20,1.1,202,4066,4066,8026,0.04528571428571428,0.00769410773069612,7000,317,300,0.2,490,2794
0.001,20,1.1,269,1514,1514,7793,0.0716,0.012305757973547715,5000,358,300,0.26666666666666666,557,2861
0.001,20,1.1,336,1380,1380,7860,0.04814285714285714,0.008189666367468762,7000,337,300,0.3333333333333333,624,2928
0.001,20,1.1,403,1246,1246,7927,0.038375,0.006500565510213385,8000,307,300,0.4,691,2995
0.001,20,1.1,470,1112,1112,7994,0.03,0.005063670756198957,11000,330,300,0.4666666666666667,758,3062
0.001,20,1.1,538,976,976,8062,0.033666666666666664,0.005691481588585567,9000,303,300,0.5333333333333333,826,3130
0.001,20,1.1,605,788,788,8129,0.040625,0.0068883736721151445,8000,325,300,0.6,893,3197
0.001,20,1.1,672,642,642,8196,0.051833333333333335,0.008831600844833476,6000,311,300,0.6666666666666666,960,3264
0.001,20,1.1,739,496,496,8263,0.051,0.00868646613686419,6000,306,300,0.7333333333333333,1027,3331
0.001,20,1.1,806,350,350,8330,0.051,0.00868646613686419,6000,306,300,0.8,1094,3398
0.001,20,1.1,874,202,202,8398,0.0605,0.010347337481027452,6000,363,300,0.8666666666666667,1162,3466
0.001,20,1.1,941,87,87,8465,0.057666666666666665,0.00985053086567289,6000,346,300,0.9333333333333333,1229,3533
0.001,20,1.1,1008,0,0.5,8532,0.0628,0.01075154653434962,5000,314,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it20_s12.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,20,1.2,0,15480,15480,9036,0.026583333333333334,0.004480442670687257,12000,319,300,0.0,288,2592
0.001,20,1.2,67,11793,11793,8701,0.04075,0.006909940784937563,8000,326,300,0.06666666666666667,355,2659
0.001,20,1.2,134,7926,7926,8366,0.050833333333333335,0.008657451940609406,6000,305,300,0.13333333333333333,422,2726
0.001,20,1.2,202,4066,4066,8026,0.069,0.011845285908986591,5000,345,300,0.2,490,2794
0.001,20,1.2,269,1514,1514,7793,0.0775,0.013354674879235584,4000,310,300,0.26666666666666666,557,2861
0.001,20,1.2,336,1380,1380,7860,0.072,0.012376695184513897,5000,360,300,0.3333333333333333,624,2928
0.001,20,1.2,403,1246,1246,7927,0.0628,0.01075154653434962,5000,314,300,0.4,691,2995
0.001,20,1.2,470,1112,1112,7994,0.0515,0.008773534210832712,6000,309,300,0.4666666666666667,758,3062
0.001,20,1.2,538,976,976,8062,0.0644,0.011033223267671755,5000,322,300,0.5333333333333333,826,3130
0.001,20,1.2,605,788,788,8129,0.069,0.011845285908986591,5000,345,300,0.6,893,3197
0.001,20,1.2,672,642,642,8196,0.087,0.01505541643339725,4000,348,300,0.6666666666666666,960,3264
0.001,20,1.2,739,496,496,8263,0.09325,0.01618238541058059,4000,373,300,0.7333333333333333,1027,3331
0.001,20,1.2,806,350,350,8330,0.112,0.01960257714482616,3000,336,300,0.8,1094,3398
0.001,20,1.2,874,202,202,8398,0.116,0.020339996506407165,3000,348,300,0.8666666666666667,1162,3466
0.001,20,1.2,941,87,87,8465,0.126,0.022195784092305826,3000,378,300,0.9333333333333333,1229,3533
0.001,20,1.2,1008,0,0.5,8532,0.139,0.02463494475626693,3000,417,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it5_s08.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,5,0.8,0,15480,15480,9036,0.08975,0.015550488215020586,4000,359,300,0.0,288,2592
0.001,5,0.8,67,11793,11793,8701,0.07625,0.013131980945885524,4000,305,300,0.06666666666666667,355,2659
0.001,5,0.8,134,7926,7926,8366,0.0646,0.011068461078521219,5000,323,300,0.13333333333333333,422,2726
0.001,5,0.8,202,4066,4066,8026,0.056666666666666664,0.009675484536779466,6000,340,300,0.2,490,2794
0.001,5,0.8,269,1514,1514,7793,0.0622,0.010646021067786449,5000,311,300,0.26666666666666666,557,2861
0.001,5,0.8,336,1380,1380,7860,0.0895,0.015505430223954897,4000,358,300,0.3333333333333333,624,2928
0.001,5,0.8,403,1246,1246,7927,0.12966666666666668,0.02288067452316811,3000,389,300,0.4,691,2995
0.001,5,0.8,470,1112,1112,7994,0.1595,0.028544407083209822,2000,319,300,0.4666666666666667,758,3062
0.001,5,0.8,538,976,976,8062,0.1575,0.028159519588124904,2000,315,300,0.5333333333333333,826,3130
0.001,5,0.8,605,788,788,8129,0.202,0.03690939002519533,2000,404,300,0.6,893,3197
0.001,5,0.8,672,642,642,8196,0.2275,0.04210829005387784,2000,455,300,0.6666666666666666,960,3264
0.001,5,0.8,739,496,496,8263,0.2585,0.04862472775396176,2000,517,300,0.7333333333333333,1027,3331
0.001,5,0.8,806,350,350,8330,0.31,0.05997043012447678,1000,310,300,0.8,1094,3398
0.001,5,0.8,874,202,202,8398,0.312,0.060425100117919905,1000,312,300,0.8666666666666667,1162,3466
0.001,5,0.8,941,87,87,8465,0.335,0.06573458079697492,1000,335,300,0.9333333333333333,1229,3533
0.001,5,0.8,1008,0,0.5,8532,0.35,0.06928032934674533,1000,350,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it5_s09.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,5,0.9,0,15480,15480,9036,0.10533333333333333,0.018379673478682523,3000,316,300,0.0,288,2592
0.001,5,0.9,67,11793,11793,8701,0.10066666666666667,0.0175281514066572,3000,302,300,0.06666666666666667,355,2659
0.001,5,0.9,134,7926,7926,8366,0.0734,0.012625176248769354,5000,367,300,0.13333333333333333,422,2726
0.001,5,0.9,202,4066,4066,8026,0.0662,0.011350589820753654,5000,331,300,0.2,490,2794
0.001,5,0.9,269,1514,1514,7793,0.0648,0.011103705168493794,5000,324,300,0.26666666666666666,557,2861
0.001,5,0.9,336,1380,1380,7860,0.08475,0.014651281139498207,4000,339,300,0.3333333333333333,624,2928
0.001,5,0.9,403,1246,1246,7927,0.12433333333333334,0.02188526152776471,3000,373,300,0.4,691,2995
0.001,5,0.9,470,1112,1112,7994,0.151,0.0269138714003766,2000,302,300,0.4666666666666667,758,3062
0.001,5,0.9,538,976,976,8062,0.155,0.027679479493371573,2000,310,300,0.5333333333333333,826,3130
0.001,5,0.9,605,788,788,8129,0.1585,0.028351868047592488,2000,317,300,0.6,893,3197
0.001,5,0.9,672,642,642,8196,0.14766666666666667,0.026278157452820583,3000,443,300,0.6666666666666666,960,3264
0.001,5,0.9,739,496,496,8263,0.1625,0.029123171812977633,2000,325,300,0.7333333333333333,1027,3331
0.001,5,0.9,806,350,350,8330,0.162,0.0290265911757025,2000,324,300,0.8,1094,3398
0.001,5,0.9,874,202,202,8398,0.155,0.027679479493371573,2000,310,300,0.8666666666666667,1162,3466
0.001,5,0.9,941,87,87,8465,0.153,0.027296298819141973,2000,306,300,0.9333333333333333,1229,3533
0.001,5,0.9,1008,0,0.5,8532,0.169,0.030383112996211104,2000,338,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it5_s10.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,5,1.0,0,15480,15480,9036,0.10833333333333334,0.018929037095978485,3000,325,300,0.0,288,2592
0.001,5,1.0,67,11793,11793,8701,0.109,0.019051327031455734,3000,327,300,0.06666666666666667,355,2659
0.001,5,1.0,134,7926,7926,8366,0.10233333333333333,0.017831842829622357,3000,307,300,0.13333333333333333,422,2726
0.001,5,1.0,202,4066,4066,8026,0.10033333333333333,0.017467469410454295,3000,301,300,0.2,490,2794
0.001,5,1.0,269,1514,1514,7793,0.10366666666666667,0.018075134465234566,3000,311,300,0.26666666666666666,557,2861
0.001,5,1.0,336,1380,1380,7860,0.14666666666666667,0.02608784728942315,3000,440,300,0.3333333333333333,624,2928
0.001,5,1.0,403,1246,1246,7927,0.195,0.03550648169880222,2000,390,300,0.4,691,2995
0.001,5,1.0,470,1112,1112,7994,0.226,0.0417985432464294,2000,452,300,0.4666666666666667,758,3062
0.001,5,1.0,538,976,976,8062,0.2325,0.04314441226106336,2000,465,300,0.5333333333333333,826,3130
0.001,5,1.0,605,788,788,8129,0.197,0.035906271958591085,2000,394,300,0.6,893,3197
0.001,5,1.0,672,642,642,8196,0.2115,0.03882983227903447,2000,423,300,0.6666666666666666,960,3264
0.001,5,1.0,739,496,496,8263,0.224,0.041386324716047085,2000,448,300,0.7333333333333333,1027,3331
0.001,5,1.0,806,350,350,8330,0.208,0.03812006890852104,2000,416,300,0.8,1094,3398
0.001,5,1.0,874,202,202,8398,0.198,0.03610647834407865,2000,396,300,0.8666666666666667,1162,3466
0.001,5,1.0,941,87,87,8465,0.1915,0.03480883613670682,2000,383,300,0.9333333333333333,1229,3533
0.001,5,1.0,1008,0,0.5,8532,0.2025,0.03700998966384628,2000,405,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it5_s11.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,5,1.1,0,15480,15480,9036,0.11233333333333333,0.019663922915501675,3000,337,300,0.0,288,2592
0.001,5,1.1,67,11793,11793,8701,0.125,0.022009411402034718,3000,375,300,0.06666666666666667,355,2659
0.001,5,1.1,134,7926,7926,8366,0.14766666666666667,0.026278157452820583,3000,443,300,0.13333333333333333,422,2726
0.001,5,1.1,202,4066,4066,8026,0.14366666666666666,0.025518029761498084,3000,431,300,0.2,490,2794
0.001,5,1.1,269,1514,1514,7793,0.1685,0.030285903420249616,2000,337,300,0.26666666666666666,557,2861
0.001,5,1.1,336,1380,1380,7860,0.1885,0.03421285451467748,2000,377,300,0.3333333333333333,624,2928
0.001,5,1.1,403,1246,1246,7927,0.231,0.04283298642434352,2000,462,300,0.4,691,2995
0.001,5,1.1,470,1112,1112,7994,0.2375,0.044186174806118306,2000,475,300,0.4666666666666667,758,3062
0.001,5,1.1,538,976,976,8062,0.2635,0.049696945491771394,2000,527,300,0.5333333333333333,826,3130
0.001,5,1.1,605,788,788,8129,0.245,0.04575954334169141,2000,490,300,0.6,893,3197
0.001,5,1.1,672,642,642,8196,0.25,0.04681570700306348,2000,500,300,0.6666666666666666,960,3264
0.001,5,1.1,739,496,496,8263,0.272,0.051533717491716535,2000,544,300,0.7333333333333333,1027,3331
0.001,5,1.1,806,350,350,8330,0.2865,0.05470869557941527,2000,573,300,0.8,1094,3398
0.001,5,1.1,874,202,202,8398,0.312,0.060425100117919905,1000,312,300,0.8666666666666667,1162,3466
0.001,5,1.1,941,87,87,8465,0.2925,0.056038226890656406,2000,585,300,0.9333333333333333,1229,3533
0.001,5,1.1,1008,0,0.5,8532,0.315,0.06110917463780696,1000,315,300,1.0,1296,3600


==> plot_data/remove4_p0p001_r6_it5_s12.csv <==
p,max_iter,fn_scaling,steps,cycles,cycles_plot,edges,fer,lfr,num_trials,num_frame_failures,target_error_frames,alpha,rows,cols
0.001,5,1.2,0,15480,15480,9036,0.13033333333333333,0.023005458300954795,3000,391,300,0.0,288,2592
0.001,5,1.2,67,11793,11793,8701,0.14233333333333334,0.025265311358653397,3000,427,300,0.06666666666666667,355,2659
0.001,5,1.2,134,7926,7926,8366,0.1615,0.028930058547893767,2000,323,300,0.13333333333333333,422,2726
0.001,5,1.2,202,4066,4066,8026,0.1875,0.034014601971483205,2000,375,300,0.2,490,2794
0.001,5,1.2,269,1514,1514,7793,0.22,0.040564536692754505,2000,440,300,0.26666666666666666,557,2861
0.001,5,1.2,336,1380,1380,7860,0.23,0.04262565031591625,2000,460,300,0.3333333333333333,624,2928
0.001,5,1.2,403,1246,1246,7927,0.266,0.05023533082087084,2000,532,300,0.4,691,2995
0.001,5,1.2,470,1112,1112,7994,0.289,0.05526153039296966,2000,578,300,0.4666666666666667,758,3062
0.001,5,1.2,538,976,976,8062,0.307,0.05929048003127413,2000,614,300,0.5333333333333333,826,3130
0.001,5,1.2,605,788,788,8129,0.361,0.07192414023525695,1000,361,300,0.6,893,3197
0.001,5,1.2,672,642,642,8196,0.36,0.07168223327744416,1000,360,300,0.6666666666666666,960,3264
0.001,5,1.2,739,496,496,8263,0.33,0.06456747315301925,1000,330,300,0.7333333333333333,1027,3331
0.001,5,1.2,806,350,350,8330,0.419,0.08652635457377034,1000,419,300,0.8,1094,3398
0.001,5,1.2,874,202,202,8398,0.404,0.08263737273900629,1000,404,300,0.8666666666666667,1162,3466
0.001,5,1.2,941,87,87,8465,0.434,0.09049992642678173,1000,434,300,0.9333333333333333,1229,3533
0.001,5,1.2,1008,0,0.5,8532,0.431,0.0896982497994695,1000,431,300,1.0,1296,3600

